On the selection of AGN neutrino source candidates for a source stacking analysis with neutrino telescopes

The sensitivity of a search for sources of TeV neutrinos can be improved by grouping potential sources together into generic classes in a procedure that is known as source stacking. In this paper, we define catalogs of Active Galactic Nuclei (AGN) and use them to perform a source stacking analysis. The grouping of AGN into classes is done in two steps: first, AGN classes are defined, then, sources to be stacked are selected assuming that a potential neutrino flux is linearly correlated with the photon luminosity in a certain energy band (radio, IR, optical, keV, GeV, TeV). Lacking any secure detailed knowledge on neutrino production in AGN, this correlation is motivated by hadronic AGN models, as briefly reviewed in this paper. The source stacking search for neutrinos from generic AGN classes is illustrated using the data collected by the AMANDA-II high energy neutrino detector during the year 2000. No significant excess for any of the suggested groups was found.

==> checklist.txt <==
List of submitted files:

1 tex files (text)
	agn_app.tex

7 figure files (eps):
	agn_bild_c.eps
	h_agn_baumschema_engl_sw_2.eps
	blazar_strength2.eps
	non_blazar_strength2.eps
	GPSCSS_spectra.eps
	psf_neu.eps
	egret_blazar.eps
	signi_scramble_2000.eps
	significance_random_sources_bw_2000.eps

1 Submission Checklist
	this file
